The Scope of In-Context Learning for the Extraction of Medical Temporal Constraints

Medications often impose temporal constraints on everyday patient activity. Violations of such medical temporal constraints (MTCs) lead to a lack of treatment adherence, in addition to poor health outcomes and increased healthcare expenses. These MTCs are found in drug usage guidelines (DUGs) in both patient education materials and clinical texts. Computationally representing MTCs in DUGs will advance patient-centric healthcare applications by helping to define safe patient activity patterns. We define a novel taxonomy of MTCs found in DUGs and develop a novel context-free grammar (CFG) based model to computationally represent MTCs from unstructured DUGs. Additionally, we release three new datasets with a combined total of N = 836 DUGs labeled with normalized MTCs. We develop an in-context learning (ICL) solution for automatically extracting and normalizing MTCs found in DUGs, achieving an average F1 score of 0.62 across all datasets. Finally, we rigorously investigate ICL model performance against a baseline model, across datasets and MTC types, and through in-depth error analysis.

==> notes.txt <==
========================================
Notes from Sarah (3/3):
-- author name list: check if double-blind
  -- [parker] single-blind! "HealthNLP uses a single-blind two-layer peer reviewing process."
--make sure the paper template is up-to-date
  -- [parker] done!
--in section: behavior or act? (where we describe the terminals). Should use consistent terms through the paper.
  -- [parker] activity is more common - updated
--for figures, explain X and Y axis
  -- [parker] done
--for Tables 4,7,8, explain a row with an example
  -- [parker] done. this puts us over the page limit, however.
--In the Results section: create subsections for better flow. Map tables to different subsections. e.g., baseline comparison (Table 3), comparing different prompting strategies (Table 2), ...
  -- [parker] done
--Double check the referenec to tables and figures, especially in results section
  -- [parker] done
--Need to revise abstract accordingly: mention rigor and depth of analysis (multiple datasets, across MTCs, across ICL methods, error analysis, etc.)
  -- [parker] done

general comment for Parker: need more attention to details while writing, e.g., consistent terminology, short hands, hooks and links, citations, context, organization of materials
  -- [Parker] thank you for the helpful advice, Sarah! I think I need to more frequently take a step back when writing and try to clear my head when editing. Too often I let errors like the "activity"/"behavior" inconsistency get past me.
========================================

Parker notes for Sarah (3/6):
-- Removed the example prompt table for length. Perhaps we should remove something else instead?
  -- I could also remove the empty row from table IV, that would save more space
-- I do not have annotation details for the medscape dataset - do we have the file where these annotations are performed?
  -- additionally, we don't have IAA for the EHR dataset because it is automatically extracted
  -- so I wrote "As this process is automatic, we calculate no annotation metrics."
-- Last sentences of first paragraph of V-A - is this okay?
-- author name list/order?
  -- Parker
  -- ???
  -- Jack
  -- Sarah
-- I combined the MTC secton and the MTC Extraction section into the "Medical Temporal Constraints (MTCs)" section (II). I relabeled the subsection headers so that it flows better.


================================
Questions for Sarah Mar 8

-- Solution line 87, does that strategy explanation sound okay?
-- Question about annotation?
